The Cloud Factory I: Generating resolved filamentary molecular clouds from galactic-scale forces

We introduce a new suite of simulations, "The Cloud Factory", which self-consistently forms molecular cloud complexes at high enough resolution to resolve internal substructure (up to 0.25 Msol in mass) all while including galactic-scale forces. We use a version of the Arepo code modified to include a detailed treatment of the physics of the cold molecular ISM, and an analytical galactic gravitational potential for computational efficiency. The simulations have nested levels of resolution, with the lowest layer tied to tracer particles injected into individual cloud complexes. These tracer refinement regions are embedded in the larger simulation so continue to experience forces from outside the cloud. This allows the simulations to act as a laboratory for testing the effect of galactic environment on star formation. Here we introduce our method and investigate the effect of galactic environment on filamentary clouds. We find that cloud complexes formed after a clustered burst of feedback, have shorter lengths and are less likely to fragment compared to quiescent clouds (e.g. the Musca filament) or those dominated by the galactic potential (e.g. Nessie). Spiral arms and differential rotation preferentially align filaments, but strong feedback randomises them. Long filaments formed within the cloud complexes are necessarily coherent with low internal velocity gradients, which has implications for the formation of filamentary star-clusters. Cloud complexes formed in regions dominated by supernova feedback have fewer star-forming cores, and these are more widely distributed. These differences show galactic-scale forces can have a significant impact on star formation within molecular clouds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
